Individual causal effect estimation accounting for latent disease state modification among bipolar participants in mobile health studies

Individuals with bipolar disorder tend to cycle through disease states such as depression and mania. The heterogeneous nature of disease across states complicates the evaluation of interventions for bipolar disorder patients, as varied interventional success is observed within and across individuals. In fact, we hypothesize that disease state acts as an effect modifier for the causal effect of a given intervention on health outcomes. To address this dilemma, we propose an N-of-1 approach using an adapted autoregressive hidden Markov model, applied to longitudinal mobile health data collected from individuals with bipolar disorder. This method allows us to identify a latent variable from mobile health data to be treated as an effect modifier between the exposure and outcome of interest while allowing for missing data in the outcome. A counterfactual approach is employed for causal inference and to obtain a g-formula estimator to recover said effect. The performance of the proposed method is compared with a naive approach across extensive simulations and application to a multi-year smartphone study of bipolar patients, evaluating the individual effect of digital social activity on sleep duration across different latent disease states.

==> readme.txt <==
JASA Version 1.2 Package
=========================
April 14, 2021

If you need help after you read this documentation, you may send
email to Liz Bury, lbury@acousticalsociety.org.
If possible please send a small file demonstrating the problem.

Note: A recent, full version of LaTeX is necessary for the JASA
package. If any style files (.sty) are missing you will get an error
message. In this unlikely instance, you should be able to find the
missing file online. Or, upgrade your TeX system to the most recent
version. (Always a good idea anyway!)

===========================================================
Files             Use
===========================================================
JASA.cls          Document class file

JASAtemplate.tex  Template file

===========================================================
Sample Files
===========================================================

preprintsample.tex/.pdf   Sample articles
reprintsample.tex/.pdf
TrackChangesSample.tex/.pdf

sampfig.jpg          Used in sample files

preprintsample.bbl   Used in sample files
reprintsample.bbl     "

===========================================================
Bibliography files
===========================================================

JASAauthyear2.bst    For making bibliography with BibTeX
JASAnum2.bst

bibsamp1.tex/.pdf/.bbl    Sample BibTeX bibliography in author-year style
bibsamp2.tex/.pdf/.bbl    Sample BibTeX bibliography in numerical style

sampbib.bib          Sample bibliography database use in
                     preprintsample, reprintsample, and
                     bibsamp1 and bibsamp2.

===========================================================
Documentation
===========================================================

JASA-TeXGuide.pdf        Documentation in graphic, hyperlinked style

ReferenceStyles.pdf Examples of correct bibliography entries

Readme.txt (this file)

===========================================================
Total number of files: 23

-----------------------------
Developed by Amy Hendrickson
TeXnology Inc
http://www.texnology.com
amyh@texnology.com
